EigenNetworks

Many applications donot have the benefit of the laws of physics to derive succinct descriptive models for observed data. In alternative, interdependencies among $N$ time series $\{ x_{nk}, k>0 \}_{n=1}^{N}$ are nowadays often captured by a graph or network $G$ that in practice may be very large. The network itself may change over time as well (i.e., as $G_k$). Tracking brute force the changes of time varying networks presents major challenges, including the associated computational problems. Further, a large set of networks may not lend itself to useful analysis. This paper approximates the time varying networks $\left\{G_k\right\}$ as weighted linear combinations of eigennetworks. The eigennetworks are fixed building blocks that are estimated by first learning the time series of graphs $G_k$ from the data $\{ x_{nk}, k>0 \}_{n=1}^{N}$, followed by a Principal Network Analysis procedure. The weights of the eigennetwork representation are eigenfeatures and the time varying networks $\left\{G_k\right\}$ describe a trajectory in eigennetwork space. These eigentrajectories should be smooth since the networks $G_k$ vary at a much slower rate than the data $x_{nk}$, except when structural network shifts occur reflecting potentially an abrupt change in the underlying application and sources of the data. Algorithms for learning the time series of graphs $\left\{G_k\right\}$, deriving the eigennetworks, eigenfeatures and eigentrajectories, and detecting changepoints are presented. Experiments on simulated data and with two real time series data (a voting record of the US senate and genetic expression data for the \textit{Drosophila Melanogaster} as it goes through its life cycle) demonstrate the performance of the learning and provide interesting interpretations of the eigennetworks.

==> revision_notes.txt <==
Reviewer 1
some historical perspective on PCA in other domains, connection to dictionary learning, subspace tracking, giannakis S+L, for DATA MATRIX not for GRAPHS
emphasize problem itself, difficulty, networks w/ more details, arises in many important domain applications

"wrong" changepoint -- argue that we aren't wrong: we're learning something surprising. Timestamp
Reinforce results




Reviewer 2
set expectations of reviewers properly
make (6), (7), (10) clearer

L -> SILVar




Simulations:
more, and how to show
gene regulatory network

more clarification on V-A simulation. How many A's and c's?

-----
Present whole paper without chgpt (l,c,r), then introduce it at end as a minor thing. Refocus on eignennetworks.

errors of eigendecomposition (sum of sing vals)



####
limitations of dataset (downsampling to 25 for 66 timepoints)
illustrative, able to extract insights

